ECI: a Customizable Cache Coherency Stack for Hybrid FPGA-CPU Architectures

Unlike other accelerators, FPGAs are capable of supporting cache coherency, thereby turning them into a more powerful architectural option than just a peripheral accelerator. However, most existing deployments of FPGAs are either non-cache coherent or support only an asymmetric design where cache coherency is controlled from the CPU. Taking advantage of a recently released two socket CPU-FPGA architecture, in this paper we describe ECI, a flexible implementation of cache coherency on the FPGA capable of supporting both symmetric and asymmetric protocols. ECI is open and customizable, given applications the opportunity to fully interact with the cache coherency protocol, thereby opening up many interesting system design and research opportunities not available in existing designs. Through extensive microbenchmarks we show that ECI exhibits highly competitive performance and discuss in detail one use-case illustrating the benefits of having an open cache coherency stack on the FPGA.

==> figures/data/kv_cpu_cpu_5120000.csv <==
Thread/LinkLength,1,2,4,8,16,32,48,64,128
1,672749,612707,599697,586175,581432,612764,614425,622634,621629
2,326923,316862,306577,302274,296090,310192,314993,312236,313548
4,168304,164174,157691,155332,153952,161193,162309,161930,162318
8,91094,88228,85164,83883,82787,86310,86328,86243,87391
16,52923,50058,49080,48635,48086,49125,48887,48968,50080
24,40240,38319,37635,37303,37194,37054,37215,37006,37943
32,33723,32942,32410,32211,31936,31797,32264,31944,32742
48,40575,37126,41125,35076,36166,30026,38504,33268,34441

==> figures/data/kv_fpga_fpga_5120000_16pe.csv <==
Thread/LinkLength,1,2,4,8,16,32,48,64,128
1,2926944,2004100,1617693,1338787,1252337,1179138,1158073,1147415,1138900
2,1454504,1002352,788850,675202,626407,589882,578976,575279,570021
4,716967,508521,398071,339791,313285,295450,289811,290186,287114
8,367560,259879,201369,171855,157296,149899,147267,146550,144881
16,199391,135556,105152,88890,80493,77727,76997,75202,74068
24,135522,94630,75374,64593,59425,57439,59040,56873,55554
32,108153,77051,60235,54107,52896,52401,54456,51939,52808
48,99503,64058,57797,53283,60039,55193,58376,56514,52738

==> figures/data/regex_5120000_01_locality_l1reuse.csv <==
ReuseTimes,Time,L2Refill
0,209182,513170
1,215312,513112
2,221876,513113
4,229154,513108
8,255543,513108
16,296982,513113
32,382744,513112
64,556354,513109
128,903079,513109

==> figures/data/regex_5120000_01_locality_l2reuse.csv <==
ReuseTimes,Time,L2Refill
0,209110,513174
1,226542,513111
2,241564,513111
4,272652,513111
8,337896,513111
16,462727,513111
32,811561,513111
64,1481949,513110
128,2665892,513114

==> figures/data/regex_5120000_cpu_cpu_t0.csv <==
Thread/Selectivity,0.01,0.1,0.2,0.5,0.8,1
1,20152502,19090376,17901850,14337635,10774807,8399368
2,10074000,9545172,8950193,7169115,5387376,4198863
4,5037452,4773445,4475726,3583754,2693187,2099471
8,2518923,2386276,2237648,1792206,1346823,1049718
16,1259772,1193525,1119318,896596,673655,525064
24,840298,796232,746679,598160,449646,350466
32,631078,597561,560307,448856,337384,263151
47,430456,407507,382268,306250,230478,179977

==> figures/data/regex_5120000_cpu_cpu_t1.csv <==
Thread/Selectivity,0.01,0.1,0.2,0.5,0.8,1
1,43884708,42020640,39859184,33485218,27107840,22860938
2,21942534,20993972,19929184,16742141,13551505,11447840
4,10971377,10496472,9964920,8371534,6775889,5715469
8,5486182,5248225,4981404,4185804,3389489,2865650
16,2742313,2623592,2490871,2093049,1694410,1429545
24,1828422,1749488,1661172,1395454,1129840,958144
32,1371811,1312248,1245801,1046710,847423,714873
47,934861,894283,849210,713318,577841,487320

==> figures/data/regex_5120000_cpu_cpu_t2.csv <==
Thread/Selectivity,0.01,0.1,0.2,0.5,0.8,1
1,75257952,71024224,66282776,52060820,37836992,28354030
2,37630568,35512048,33140372,26029540,18917786,14176762
4,18808788,17755798,16568831,13012376,9459012,7088092
8,9405857,8876497,8283341,6505822,4728507,3544085
16,4702670,4438081,4141828,3253318,2364464,1772057
24,3135280,2959247,2762043,2170669,1577753,1181554
32,2352132,2219605,2071555,1627264,1182661,886493
47,1602051,1511924,1411170,1108323,805972,604215

==> figures/data/regex_5120000_fpga_fpga_t0.csv <==
Thread/Selectivity,0.01,0.1,0.2,0.5,0.8,1
1,35089,207150,398267,971813,1545044,1927258
2,23185,108988,203903,488326,773337,963802
4,22661,60018,106688,246747,387564,482055
8,22668,35639,58601,126291,194874,241600
16,22736,23861,34929,67602,99950,122646
24,22855,22458,29104,54872,81215,100596
32,23096,22635,26244,52226,80559,100736
47,23311,22886,23742,50245,80925,101056

==> figures/data/regex_5120000_fpga_fpga_t1.csv <==
Thread/Selectivity,0.01,0.1,0.2,0.5,0.8,1
1,35104,207199,398341,971534,1545205,1927283
2,23119,108998,203741,488268,773314,963528
4,22643,59934,106748,246700,387520,482121
8,22668,35707,58704,126355,194757,241568
16,22761,23937,34923,67471,99958,122679
24,22896,22455,28904,54923,81237,100589
32,23035,22587,26283,52250,80580,100829
47,23290,22976,23752,50221,80946,101023

==> figures/data/regex_5120000_fpga_fpga_t2.csv <==
Thread/Selectivity,0.01,0.1,0.2,0.5,0.8,1
1,35201,207209,398311,971515,1545188,1927455
2,23072,109011,203880,488318,773301,963647
4,22572,59954,106714,246707,387647,482053
8,22656,35198,58519,126327,194798,241596
16,22727,23993,34787,67583,99922,122774
24,22869,22467,29182,54914,81211,100647
32,23005,22617,26222,52199,80561,100674
47,23345,22948,23996,50199,81013,101128

==> figures/data/sel_cpu_cpu_5120000.csv <==
Thread/Selectivity(return ratio),0.001,0.005,0.01,0.05,0.1,0.2,0.5,0.8,1
1,577811,578338,578339,578820,579590,581091,585640,589914,592577
2,292669,292810,292629,292967,293306,293783,295497,296687,297489
4,148539,148507,148470,148625,148730,149306,150045,150643,151023
8,76256,76279,76252,76361,76506,76761,77321,77747,77945
16,41478,41473,41512,41534,41651,41799,41987,42226,42245
24,31896,31874,31917,31960,32060,32059,32211,32221,32274
32,30380,30470,30358,30462,30379,30461,30384,30431,30408
48,29634,35201,29688,29657,29650,35367,29930,29613,31006

==> figures/data/sel_fpga_fpga_5120000.csv <==
Thread/Selectivity(return ratio),0.001,0.005,0.01,0.05,0.1,0.2,0.5,0.8,1
1,18572,18471,18971,94245,188114,375982,939695,1506059,1879137
2,18450,18445,18468,47216,94232,188113,469923,751689,939735
4,18482,18490,18499,23823,47307,94309,235287,376223,470183
8,18587,18591,18592,18687,24188,47646,118254,188851,235976
16,18744,18762,18705,18848,19102,25051,60959,96918,121100
24,18904,18897,18950,19048,19329,21544,51610,81830,101802
32,19112,19121,19125,19201,19453,21676,51788,81852,101594
48,19580,19523,19456,19696,19956,22116,52226,82322,101336
